Improving Perceptual Color Difference using Basic Color Terms

We suggest a new color distance based on two observations. First, perceptual color differences were designed to be used to compare very similar colors. They do not capture human perception for medium and large color differences well. Thresholding was proposed to solve the problem for large color differences, i.e. two totally different colors are always the same distance apart. We show that thresholding alone cannot improve medium color differences. We suggest to alleviate this problem using basic color terms. Second, when a color distance is used for edge detection, many small distances around the just noticeable difference may account for false edges. We suggest to reduce the effect of small distances.

==> figs/color_patches/colDist/D.txt <==
0 1 0.9497 0.76544 1 1 1 1 1 1 1
1 0 1 1 1 1 1 1 1 1 1
0.9497 1 0 0.93538 1 1 1 1 1 1 1
0.76544 1 0.93538 0 1 1 1 1 1 0.68809 1
1 1 1 1 0 1 1 1 1 1 1
1 1 1 1 1 0 1 1 0.92114 1 1
1 1 1 1 1 1 0 1 1 1 1
1 1 1 1 1 1 1 0 1 1 1
1 1 1 1 1 0.92114 1 1 0 1 1
1 1 1 0.68809 1 1 1 1 1 0 1
1 1 1 1 1 1 1 1 1 1 0


==> figs/color_patches/color_patches_hex_colors.txt <==
-----------------------
(a)
-----------------------
00FFFF 00FFFF
32A0D2 C8C8C8
-----------------------

-----------------------
(b)
-----------------------
0000FF 0000FF
00BFFF FF69B4
-----------------------

-----------------------
(c)
-----------------------
00FF00 00FF00
32DC96 D2F064
-----------------------

-----------------------
(d)
-----------------------
FF0000 FF0000
F00050 B46450
-----------------------


==> figs/dists_for_col/D.txt <==
0 1 0.9497 0.76544 1 1 1 1 1 1 1
1 0 1 1 1 1 1 1 1 1 1
0.9497 1 0 0.93538 1 1 1 1 1 1 1
0.76544 1 0.93538 0 1 1 1 1 1 0.68809 1
1 1 1 1 0 1 1 1 1 1 1
1 1 1 1 1 0 1 1 0.92114 1 1
1 1 1 1 1 1 0 1 1 1 1
1 1 1 1 1 1 1 0 1 1 1
1 1 1 1 1 0.92114 1 1 0 1 1
1 1 1 0.68809 1 1 1 1 1 0 1
1 1 1 1 1 1 1 1 1 1 0

